Coherent laser control of the current through molecular junctions

The electron tunneling through a molecular junction modeled by a single site weakly coupled to two leads is studied in the presence of a time-dependent external field using a master equation approach. In the case of small bias voltages and high carrier frequencies of the external field, we observe the phenomenon of coherent destruction of tunneling, i.e. the current through the molecular junction vanishes completely for certain parameters of the external field. In previous studies the tunneling within isolated and open multi-site systems was suppressed; it is shown here that the tunneling between a single site and electronic reservoirs, i.e. the leads, can be suppressed as well. For larger bias voltages the current does not vanish any more since further tunneling channels participate in the electron conduction and we also observe photon-assisted tunneling which leads to steps in the current-voltage characteristics. The described phenomena are demonstrated not only for monochromatic fields but also for laser pulses and therefore could be used for ultrafast optical switching of the current through molecular junctions.

==> answer_referees.txt <==
REF.:   G18767

Title:  Coherent laser control of the current through molecular junctions 
Author(s):      G. Li, M. Schreiber and U. Kleinekathoefer

First of all we want to thank all three referees for their valuable and
constructive criticism. Below we answer all questions/comments in detail:


REPORT A

>1.
>The authors should explain in greater detail the averaging procedure for
>their dc-current I_dc (for strictly monochromatic case) and \bar{I}.
>This is not so obvious in presence of a pulse-form driving --For example:
>How do the results depend (only roughly) on the choice of the envelope
>function E_0(t)? How  does the result bar {I} change when fewer number or a
>larger number of cycles are used in the averaging procedure. This impacts
>for example figure 3.

To clarify this point we added a paragraph before the conclusions. The
influence of the averaging procedure is not so big to justify another
figure. 

>2.
>The use of these different driving (constant vs. non-constant envelope)
>should be made more clear in the text. Most of all it should be discussed
>(mentioned) explicitly already in the figure captions. I personally always
>prefer to read self-explaining, complete figure captions.

We added comments to the figure captions of Figs. 1 and 4 and changed the
section headings in the text. 

>3.
>Section "References" (Refs. given here NOT in EPL style):
>(i)
>Ref. [1]: Please insert therein the first page "111" for correct appearance
>in (ISI)-citation, i.e.:
>Hanggi P., Ratner M. and Yaliraki S.,
>Chem. Phys. 281: 111 (2002)

changed in Ref. 1

>(ii)
>Ref. [7]: it is useful to cite here also the extended version (note the
>change in sequence of authors from PRL):
>Grossmann F,  Jung P., Dittrich T., Hanggi P., Z. Physik B  84: 315 (1991).

added as Ref. 8

>(iii)
>CDT-phenoma in current-voltage characteristics for molecular
>wires -- Refs. [10-12]:
>Please extend this list of Refs also with the "original works" by S. Camalet
>et al., i.e.,
>S. Camalet et al. , Phys. Rev. Lett. 90: 210602 (2003); S. Camalet et al.,
>Phys. Rev. B 70:155326 (2004).

added as Refs. 11 and 12



REPORT B

>It is a nice paper and may be published essentially as is. The authors
>should check whether Eq. (1) is in the form they intended - I suspect E(t)
>should multiply some system operator. 

Corrected. Thank you to the referee.

>Another place where the author might
>wish to add a sentence of explanation: The bottom of the first paragraph on
>p-3 right. When they see deviations from the Tien-Gordon result, in
>particularly at high bias, can they discuss the origin of this deviation?

Tien-Gordon theory is only an approximation as well. There is no a priori
reason why our results should agree exactly with the Tien-Gordon approach
though the agreement is quite good. To make this clear we modified a
sentence already in the first paragraph of the introduction to include

"... theoretically by Tien and Gordon using a simple theory which captures
already the main physics of PAT".

Furthermore we changed the paragraph around Eq. 12 (page 3) and changed the
notation for the Tien-Gordon current from I_dc to I_TG.

A new paragraph was added to the section "Monochromatic laser, U=0" (called
"Case U=0" in the old version) to comment more on the deviations from the
Tien-Gordon theory.



REPORT C

>1. It is not clear from the manuscript what is the relation between the
>Tien-Gordon model and the solution the authors obtain from the master
>equation. In particular, for U=0 (no interaction) the results of both models
>must be identical. Does Fig. 1 actually show the Tien-Gordon results? If
>not, the difference should be clearly explained.

See comment to last question of report B. Especially we hanged the notation
for the Tien-Gordon current from I_dc to I_TG to make clear that indeed the
Tien-Gordon current is shown.


>2. For U>0, the most interesting case is actually U > omega, when the
>absorption steps would proliferate inside the Coulomb blockade gap. However,
>instead of illustrating this point, the authors has chosen to plot the case
>U = 0.4 \omega, which is not qualitatively different from U=0. I suggest
>that one of the two plots (Fig.1 or Fig. 2) is replaced by a plot for U >
>omega, and the discussion of this case is extended.

The new extended format of EPL allows us to include the case 
U>omega as an extra figure (Fig. 3) together with a new section 
"Case U >omega".



FURTHER CHANGES

Between Eqs. 1 and 2 we added some more details concerning the reservoir
correlation function.

Some more references were added.


==> subm.txt <==
REF.:   G18767

Title:  Coherent laser control of the current through molecular junctions 
Author(s):      G. Li, M. Schreiber and U. Kleinekathoefer


Dear Editor of Europhysics Letters,

with this I resubmit the paper "Coherent laser control of the current through
molecular junctions" for publication in Europhysics Letters.  Co-authors
are GuangQi Li and Michael Schreiber.  Answers to all questions/comments
are given below.

Sincerely yours
     Ulrich Kleinekathoefer

-------------------------------------------------------------------------
Prof. Dr. Ulrich Kleinekathoefer
Jacobs University Bremen *                     Phone:  (+49) 421 200 3523
Campus Ring 1  (Room III.49a)                 Fax:  (+49) 421 200 49 3523
28759 Bremen                   http://www.faculty.iu-bremen.de/ukleinekat
Germany                       *  formerly International University Bremen
-------------------------------------------------------------------------



First of all we want to thank all three referees for their valuable and
constructive criticism. Below we answer all questions/comments in detail:


REPORT A

>1.
>The authors should explain in greater detail the averaging procedure for
>their dc-current I_dc (for strictly monochromatic case) and \bar{I}.
>This is not so obvious in presence of a pulse-form driving --For example:
>How do the results depend (only roughly) on the choice of the envelope
>function E_0(t)? How  does the result bar {I} change when fewer number or a
>larger number of cycles are used in the averaging procedure. This impacts
>for example figure 3.

To clarify this point we added a paragraph before the conclusions. The
influence of the averaging procedure is not so big to justify another
figure. 

>2.
>The use of these different driving (constant vs. non-constant envelope)
>should be made more clear in the text. Most of all it should be discussed
>(mentioned) explicitly already in the figure captions. I personally always
>prefer to read self-explaining, complete figure captions.

We added comments to the figure captions of Figs. 1 and 4 and changed the
section headings in the text. 

>3.
>Section "References" (Refs. given here NOT in EPL style):
>(i)
>Ref. [1]: Please insert therein the first page "111" for correct appearance
>in (ISI)-citation, i.e.:
>Hanggi P., Ratner M. and Yaliraki S.,
>Chem. Phys. 281: 111 (2002)

changed in Ref. 1

>(ii)
>Ref. [7]: it is useful to cite here also the extended version (note the
>change in sequence of authors from PRL):
>Grossmann F,  Jung P., Dittrich T., Hanggi P., Z. Physik B  84: 315 (1991).

added as Ref. 8

>(iii)
>CDT-phenoma in current-voltage characteristics for molecular
>wires -- Refs. [10-12]:
>Please extend this list of Refs also with the "original works" by S. Camalet
>et al., i.e.,
>S. Camalet et al. , Phys. Rev. Lett. 90: 210602 (2003); S. Camalet et al.,
>Phys. Rev. B 70:155326 (2004).

added as Refs. 11 and 12



REPORT B

>It is a nice paper and may be published essentially as is. The authors
>should check whether Eq. (1) is in the form they intended - I suspect E(t)
>should multiply some system operator. 

Corrected. Thank you to the referee.

>Another place where the author might
>wish to add a sentence of explanation: The bottom of the first paragraph on
>p-3 right. When they see deviations from the Tien-Gordon result, in
>particularly at high bias, can they discuss the origin of this deviation?

Tien-Gordon theory is only an approximation as well. There is no a priori
reason why our results should agree exactly with the Tien-Gordon approach
though the agreement is quite good. To make this clear we modified a
sentence already in the first paragraph of the introduction to include

"... theoretically by Tien and Gordon using a simple theory which captures
already the main physics of PAT".

Furthermore we changed the paragraph around Eq. 12 (page 3) and changed the
notation for the Tien-Gordon current from I_dc to I_TG.

A new paragraph was added to the section "Monochromatic laser, U=0" (called
"Case U=0" in the old version) to comment more on the deviations from the
Tien-Gordon theory.



REPORT C

>1. It is not clear from the manuscript what is the relation between the
>Tien-Gordon model and the solution the authors obtain from the master
>equation. In particular, for U=0 (no interaction) the results of both models
>must be identical. Does Fig. 1 actually show the Tien-Gordon results? If
>not, the difference should be clearly explained.

See comment to last question of report B. Especially we hanged the notation
for the Tien-Gordon current from I_dc to I_TG to make clear that indeed the
Tien-Gordon current is shown.


>2. For U>0, the most interesting case is actually U > omega, when the
>absorption steps would proliferate inside the Coulomb blockade gap. However,
>instead of illustrating this point, the authors has chosen to plot the case
>U = 0.4 \omega, which is not qualitatively different from U=0. I suggest
>that one of the two plots (Fig.1 or Fig. 2) is replaced by a plot for U >
>omega, and the discussion of this case is extended.

The new extended format of EPL allows us to include the case 
U>omega as an extra figure (Fig. 3) together with a new section 
"Case U >omega".



FURTHER CHANGES

Between Eqs. 1 and 2 we added some more details concerning the reservoir
correlation function.

Some more references were added.

